Secondary GeV-TeV emission from ultra-high-energy cosmic rays accelerated by GRB 221009A

The origin of ultra-high-energy cosmic rays (UHECRs) remains elusive. Gamma-ray bursts (GRBs) are among the best candidates able to meet the stringent energy requirements needed for particle acceleration to such high energies. If UHECRs were accelerated by the central engine of GRB 221009A, it might be possible to detect secondary photons and neutrinos as the UHECRs travel from the source to the Earth. Here we attempt to interpret some of the early publicly available data connected to this burst. If the reported early GeV-TeV detection was produced by secondary emission from UHECRs it probably indicates that UHECRs reached energies $> 10^{21}$ eV and that GRB 221009A exploded inside a magnetic void with intergalactic magnetic field (IGMF) strength $B \leq 3 \times 10^{-16}$ G. In order to understand the entire energy deposition mechanism, we propose to search existing and future Fermi-LAT data for secondary emission arriving over larger spatial scales and longer time-scales. This strategy might help clarify the origin of UHECRs, constrain the intergalactic magnetic field (IGMF) strength along this line of sight and start to quantify the fraction of magnetic voids around GRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
